Conservation Laws for Diffusion Models

While autoregressive models optimize the exact data likelihood via the chain rule, diffusion models are typically trained with denoising objectives. We develop conservation laws based on generalized extrinsic information transfer (GEXIT) functions for a broad class of memoryless noise processes, showing that the data--model cross-entropy (CE) can be characterized exactly as an integral of local information-theoretic derivatives along the noise path. This yields a unified characterization of the likelihood for discrete and continuous diffusion, with the Gaussian case reducing to the well-known mutual information--minimum mean-square error (I-MMSE) relationship. An immediate implication is a locality property: one can compute the information-theoretic derivatives using only the marginal posteriors along the noise path. As a result, training reduces to learning the marginal posteriors by minimizing the negative log-likelihood. While the conservation law implies that the entropy does not depend on the noise path, finite-capacity denoisers approximate the posteriors with varying accuracy across noise types, leading to differences in performance. We validate these predictions on synthetic Markov sources and standard benchmarks, including text8 and CIFAR-10.

==> shared/figures/data/cifar_suite/cifar10_rgb8_exit_bs2048_0850000/eval_5k_1000_ema_equal_info/ema/conservation_curve.csv <==
s,masked_ce_nats,unmasked_ce_nats,exit_gap_nats
0.0,1.058617635345459,5.933614298337637e-06,1.0586117017311607
0.010101010101010102,1.0652827325647967,3.238569523845569e-06,1.0652794939952728
0.020202020202020204,1.0783785344562005,6.430471241474945e-06,1.078372103984959
0.030303030303030304,1.0957881081142558,5.091564626846194e-06,1.095783016549629
0.04040404040404041,1.1126544210750824,6.980041725573886e-06,1.1126474410333569
0.05050505050505051,1.1283698313851105,1.2163805230742928e-05,1.1283576675798797
0.06060606060606061,1.147993553855476,8.541739000724093e-06,1.1479850121164752
0.07070707070707072,1.1647109183538624,9.078271575691873e-06,1.1647018400822868
0.08080808080808081,1.183187105872991,7.0830667876352365e-06,1.1831800228062035
0.09090909090909091,1.202618453489958,5.212125722889656e-06,1.2026132413642352
0.10101010101010102,1.221195797263344,3.8101923545122944e-06,1.2211919870709895
0.11111111111111112,1.2403101352227617,8.204070147157791e-06,1.2403019311526144
0.12121212121212122,1.2603531066529468,4.431179500943606e-06,1.2603486754734459
0.13131313131313133,1.2787009734021475,4.377977771609797e-06,1.2786965954243759
0.14141414141414144,1.299142642169507,5.644800208132839e-06,1.2991369973692988
0.15151515151515152,1.3199211500466923,2.7998259918891485e-06,1.3199183502207004
0.16161616161616163,1.3408144571607237,2.7240998537772778e-06,1.34081173306087
0.17171717171717174,1.3625136221677656,1.793675768663753e-06,1.362511828491997
0.18181818181818182,1.3860494332166433,1.450333510301845e-06,1.386047982883133
0.19191919191919193,1.4072600506912958,2.347728962016075e-06,1.4072577029623337
0.20202020202020204,1.4298299527132914,9.764262379237917e-08,1.4298298550706676
0.21212121212121213,1.452793536223114,1.7349258043804992e-06,1.4527918012973096
0.22222222222222224,1.4763760780569624,2.5579371998028344e-06,1.4763735201197625
0.23232323232323235,1.4971572718315598,2.4748657203531454e-06,1.4971547969658394
0.24242424242424243,1.5214251141090573,4.601122423455926e-07,1.521424653996815
0.25252525252525254,1.546076663960521,9.10736540654945e-09,1.5460766548531557
0.26262626262626265,1.569241432630173,3.694883959571926e-07,1.569241063141777
0.27272727272727276,1.5942847378527312,2.0222202310101014e-06,1.5942827156325001
0.2828282828282829,1.6179585764076625,1.0472440537657315e-06,1.6179575291636088
0.29292929292929293,1.6430558355364542,1.1278175890640452e-06,1.643054707718865
0.30303030303030304,1.6657489292935703,4.215972703086496e-07,1.6657485076963001
0.31313131313131315,1.6937659747627478,1.7016731525428143e-06,1.6937642730895952
0.32323232323232326,1.7184808202095876,6.025014992074374e-11,1.7184808201493373
0.33333333333333337,1.743333285471551,7.539647295068193e-07,1.7433325315068215
0.3434343434343435,1.7688909688685948,2.8023335861431974e-11,1.7688909688405714
0.3535353535353536,1.796270692405691,0.0,1.796270692405691
0.36363636363636365,1.8218837057823416,1.657899558634729e-08,1.821883689203346
0.37373737373737376,1.846178842819143,8.535893415836666e-08,1.8461787574602089
0.38383838383838387,1.8722077424835237,2.486816312132149e-07,1.8722074938018924
0.393939393939394,1.8976527559709742,3.8720232448381674e-07,1.8976523687686497
0.4040404040404041,1.9247792310848046,5.924897765384883e-13,1.9247792310842122
0.4141414141414142,1.951065913748429,1.8773925806130816e-07,1.9510657260091708
0.42424242424242425,1.9778646559826514,1.3477525836360015e-14,1.9778646559826378
0.43434343434343436,2.0041084254032984,0.0,2.0041084254032984
0.4444444444444445,2.0294465005049127,0.0,2.0294465005049127
0.4545454545454546,2.0559024108612918,0.0,2.0559024108612918
0.4646464646464647,2.0837772029944883,2.8913965609018713e-12,2.083777202991597
0.4747474747474748,2.1111737926415426,6.649722410593429e-14,2.111173792641476
0.48484848484848486,2.1365991607755164,0.0,2.1365991607755164
0.494949494949495,2.163706893383913,0.0,2.163706893383913
0.505050505050505,2.1898885227747806,0.0,2.1898885227747806
0.5151515151515151,2.2169174359134125,1.6010260185423406e-14,2.2169174359133965
0.5252525252525252,2.2432312264494967,0.0,2.2432312264494967
0.5353535353535354,2.270053873069223,0.0,2.270053873069223
0.5454545454545454,2.2970369422248793,0.0,2.2970369422248793
0.5555555555555555,2.3239590388322213,0.0,2.3239590388322213
0.5656565656565656,2.3502471760521098,0.0,2.3502471760521098
0.5757575757575757,2.378782339084106,0.0,2.378782339084106
0.5858585858585859,2.4051523270458284,0.0,2.4051523270458284
0.5959595959595959,2.43242946568487,0.0,2.43242946568487
0.6060606060606061,2.4603608894947047,0.0,2.4603608894947047
0.6161616161616161,2.48694455675622,0.0,2.48694455675622
0.6262626262626262,2.5151359406657137,0.0,2.5151359406657137
0.6363636363636364,2.5424088775569564,0.0,2.5424088775569564
0.6464646464646464,2.570290024183181,0.0,2.570290024183181
0.6565656565656566,2.5999500643948177,0.0,2.5999500643948177
0.6666666666666666,2.629101225318958,0.0,2.629101225318958
0.6767676767676767,2.65779178484829,0.0,2.65779178484829
0.6868686868686869,2.688042348597984,0.0,2.688042348597984
0.6969696969696969,2.716814333594963,0.0,2.716814333594963
0.7070707070707071,2.7466687601897615,0.0,2.7466687601897615
0.7171717171717171,2.7775937478429436,0.0,2.7775937478429436
0.7272727272727273,2.8086906609556266,0.0,2.8086906609556266
0.7373737373737373,2.8408214581223015,0.0,2.8408214581223015
0.7474747474747474,2.873092727360588,0.0,2.873092727360588
0.7575757575757576,2.906998185228337,0.0,2.906998185228337
0.7676767676767676,2.941081059329753,0.0,2.941081059329753
0.7777777777777778,2.9759612716209447,0.0,2.9759612716209447
0.7878787878787878,3.0117418292969176,0.0,3.0117418292969176
0.797979797979798,3.048614497264551,0.0,3.048614497264551
0.8080808080808081,3.0875500859629277,0.0,3.0875500859629277
0.8181818181818181,3.1250404684863264,0.0,3.1250404684863264
0.8282828282828283,3.1676218192532057,0.0,3.1676218192532057
0.8383838383838383,3.2086976811731756,0.0,3.2086976811731756
0.8484848484848485,3.254013837672212,0.0,3.254013837672212
0.8585858585858586,3.299836032084912,0.0,3.299836032084912
0.8686868686868687,3.3502070496559186,0.0,3.3502070496559186
0.8787878787878788,3.4002613167006195,0.0,3.4002613167006195
0.8888888888888888,3.455656185486764,0.0,3.455656185486764
0.898989898989899,3.514326227204969,0.0,3.514326227204969
0.9090909090909091,3.5761016406620496,0.0,3.5761016406620496
0.9191919191919192,3.643792004576107,0.0,3.643792004576107
0.9292929292929293,3.719822690915646,0.0,3.719822690915646
0.9393939393939393,3.8056678011250775,0.0,3.8056678011250775
0.9494949494949495,3.8996071280325606,0.0,3.8996071280325606
0.9595959595959596,4.0127538285671145,0.0,4.0127538285671145
0.9696969696969697,4.1518446729318175,0.0,4.1518446729318175
0.9797979797979798,4.336657262573587,0.0,4.336657262573587
0.98989898989899,4.620464646585887,0.0,4.620464646585887
1.0,5.466476350911458,nan,5.466476350911458


==> shared/figures/data/markov_remote/channel_comparison/exit_overlay.csv <==
u,native_x,model_integrand,reference_integrand
0,0.0,0.8523146332107877,0.7795582626148252
0.03125,0.03125,0.831854846892973,0.8889275225972535
0.0625,0.0625,0.9346264961160661,0.9190885863196459
0.09375,0.09375,1.0261452496701426,1.020688904131491
0.125,0.125,1.1053238658327598,1.0872700909381678
0.15625,0.15625,1.179419533679521,1.1809166729921934
0.1875,0.1875,1.3040556546358728,1.2819009524271439
0.21875,0.21875,1.3724951533071907,1.3460291820338164
0.25,0.25,1.4774474843685652,1.44663631326984
0.28125,0.28125,1.57023763070215,1.5694610844190227
0.3125,0.3125,1.675418866077057,1.6542585828055953
0.34375,0.34375,1.77432520743793,1.750991629064676
0.375,0.375,1.873954807588306,1.8609663267852818
0.40625,0.40625,2.012847233523546,1.989783107185957
0.4375,0.4375,2.0935657818645965,2.079961128910068
0.46875,0.46875,2.2272375969406717,2.2228547442381905
0.5,0.5,2.327255381618742,2.30754572812267
0.53125,0.53125,2.4529767401281943,2.437833740217963
0.5625,0.5625,2.567072861337487,2.5782271996472073
0.59375,0.59375,2.7285064254008584,2.7064703831833423
0.625,0.625,2.8422568818518226,2.849095433592294
0.65625,0.65625,2.9990221317416026,2.940353184332399
0.6875,0.6875,3.1117090103985525,3.121483593240158
0.71875,0.71875,3.2761854659933802,3.268853192785893
0.75,0.75,3.4238290626395105,3.409841820844961
0.78125,0.78125,3.577252175402939,3.571419896893811
0.8125,0.8125,3.7533399773257043,3.7364893802884667
0.84375,0.84375,3.883530843371675,3.8722650452183163
0.875,0.875,4.06273206732078,4.03961211345607
0.90625,0.90625,4.2350169939001745,4.214799892778375
0.9375,0.9375,4.396562652236645,4.402383460377276
0.96875,0.96875,4.572222481657508,4.574444988210315
1,1.0,4.760423183441162,4.756162406322987


==> shared/figures/data/markov_remote/channel_comparison/immse_k128.csv <==
snr,true_mmse,model_mmse,true_half_mmse,model_half_mmse
1e-07,4091.9288778104137,4092.092529296875,2045.9644389052069,2046.0462646484375
1.1233240329780266e-07,4091.6579956112737,4091.769287109375,2045.8289978056368,2045.8846435546875
1.261856883066021e-07,4091.423646958054,4092.37109375,2045.711823479027,2046.185546875
1.417474162926805e-07,4091.8167267566837,4092.24560546875,2045.9083633783418,2046.122802734375
1.5922827933410937e-07,4091.849481016452,4092.467529296875,2045.924740508226,2046.2337646484375
1.7886495290574352e-07,4091.6903247616365,4092.1533203125,2045.8451623808182,2046.07666015625
2.009233002565046e-07,4091.433131541581,4092.106201171875,2045.7165657707906,2046.0531005859375
2.2570197196339216e-07,4091.6524134646315,4091.929931640625,2045.8262067323158,2045.9649658203125
2.5353644939701113e-07,4091.256707000496,4092.04833984375,2045.628353500248,2046.024169921875
2.848035868435799e-07,4091.9973582644398,4092.3505859375,2045.9986791322199,2046.17529296875
3.199267137797384e-07,4091.8509462126726,4092.40478515625,2045.9254731063363,2046.202392578125
3.5938136638046254e-07,4091.6422704573283,4091.76416015625,2045.8211352286642,2045.882080078125
4.037017258596558e-07,4091.6428781199643,4092.13427734375,2045.8214390599821,2046.067138671875
4.534878508128582e-07,4091.4487569706016,4092.375244140625,2045.7243784853008,2046.1876220703125
5.094138014816375e-07,4091.4907017060214,4091.9775390625,2045.7453508530107,2045.98876953125
5.722367659350221e-07,4091.3117386692247,4091.83056640625,2045.6558693346124,2045.915283203125
6.428073117284319e-07,4091.230699480617,4091.59130859375,2045.6153497403086,2045.795654296875
7.220809018385457e-07,4091.178234223525,4091.928955078125,2045.5891171117626,2045.9644775390625
8.111308307896872e-07,4091.402319394504,4092.125,2045.701159697252,2046.0625
9.111627561154887e-07,4091.1655435367334,4091.58837890625,2045.5827717683667,2045.794189453125
1.0235310218990268e-06,4091.6928699225914,4091.671875,2045.8464349612957,2045.8359375
1.1497569953977357e-06,4091.4050925595275,4092.1337890625,2045.7025462797637,2046.06689453125
1.2915496650148827e-06,4091.2220503320937,4091.84619140625,2045.6110251660468,2045.923095703125
1.4508287784959403e-06,4091.171276396002,4091.69580078125,2045.585638198001,2045.847900390625
1.6297508346206435e-06,4091.069820435854,4090.73779296875,2045.534910217927,2045.368896484375
1.8307382802953698e-06,4091.1392749163115,4091.357421875,2045.5696374581557,2045.6787109375
2.0565123083486514e-06,4091.228241142559,4091.250732421875,2045.6141205712795,2045.6253662109375
2.310129700083158e-06,4091.131211112564,4090.91064453125,2045.565605556282,2045.455322265625
2.5950242113997373e-06,4091.062164992603,4090.96630859375,2045.5310824963015,2045.483154296875
2.9150530628251757e-06,4090.727878365736,4091.37548828125,2045.363939182868,2045.687744140625
3.2745491628777315e-06,4091.0998711796,4091.294189453125,2045.5499355898,2045.6470947265625
3.6783797718286343e-06,4090.6048875887795,4090.66015625,2045.3024437943898,2045.330078125
4.132012400115334e-06,4090.377493304143,4090.9833984375,2045.1887466520716,2045.49169921875
4.641588833612782e-06,4090.5333751648577,4090.079345703125,2045.2666875824289,2045.0396728515625
5.214008287999685e-06,4089.9832490825866,4090.358154296875,2044.9916245412933,2045.1790771484375
5.857020818056673e-06,4090.1540283080826,4090.41015625,2045.0770141540413,2045.205078125
6.579332246575683e-06,4089.4352704740963,4089.945068359375,2044.7176352370482,2044.9725341796875
7.390722033525775e-06,4089.0430188705645,4090.251953125,2044.5215094352823,2045.1259765625
8.302175681319735e-06,4088.5132704119405,4089.89111328125,2044.2566352059703,2044.945556640625
9.3260334688322e-06,4089.1263503008095,4089.019775390625,2044.5631751504047,2044.5098876953125
1.0476157527896663e-05,4087.690872925233,4089.157470703125,2043.8454364626166,2044.5787353515625
1.1768119524349992e-05,4087.6705584201427,4088.8564453125,2043.8352792100713,2044.42822265625
1.3219411484660286e-05,4087.4688796946866,4087.93310546875,2043.7344398473433,2043.966552734375
1.4849682622544636e-05,4087.126747625458,4087.671875,2043.563373812729,2043.8359375
1.6681005372000593e-05,4085.747013444986,4086.76171875,2042.873506722493,2043.380859375
1.873817422860383e-05,4086.231411761792,4086.42724609375,2043.115705880896,2043.213623046875
2.104904144512022e-05,4084.8448939070604,4086.1552734375,2042.4224469535302,2043.07763671875
2.3644894126454072e-05,4084.2174269389157,4084.23486328125,2042.1087134694578,2042.117431640625
2.656087782946684e-05,4083.048861615932,4084.075439453125,2041.524430807966,2042.0377197265625
2.9836472402833404e-05,4081.936875287614,4082.8876953125,2040.968437643807,2041.44384765625
3.351602650938841e-05,4080.087988322345,4081.234619140625,2040.0439941611726,2040.6173095703125
3.7649358067924715e-05,4078.752292205201,4078.979736328125,2039.3761461026004,2039.4898681640625
4.229242874389499e-05,4076.670787760257,4078.32080078125,2038.3353938801285,2039.160400390625
4.750810162102793e-05,4076.0367992587517,4076.372802734375,2038.0183996293758,2038.1864013671875
5.3366992312063123e-05,4073.329424943944,4074.2939453125,2036.664712471972,2037.14697265625
5.994842503189409e-05,4070.181486591951,4072.034423828125,2035.0907432959755,2036.0172119140625
6.734150657750829e-05,4067.4102045739146,4069.00341796875,2033.7051022869573,2034.501708984375
7.56463327554629e-05,4063.6101807891177,4065.12548828125,2031.8050903945589,2032.562744140625
8.497534359086438e-05,4060.086728330083,4061.485595703125,2030.0433641650416,2030.7427978515625
9.545484566618328e-05,4055.659490431741,4056.627685546875,2027.8297452158704,2028.3138427734375
0.00010722672220103231,4048.501858667667,4052.87353515625,2024.2509293338335,2026.436767578125
0.00012045035402587823,4043.0222525651307,4045.193603515625,2021.5111262825653,2022.5968017578125
0.00013530477745798074,4034.9422713078175,4037.77294921875,2017.4711356539087,2018.886474609375
0.0001519911082952933,4024.5727860371935,4026.3427734375,2012.2863930185968,2013.17138671875
0.00017073526474706903,4010.7167554458156,4017.20654296875,2005.3583777229078,2008.603271484375
0.00019179102616724886,3993.442641021017,4006.55224609375,1996.7213205105086,2003.276123046875
0.00021544346900318823,3980.844145141105,3986.122802734375,1990.4220725705525,1993.0614013671875
0.00024201282647943835,3953.247141615393,3965.6630859375,1976.6235708076965,1982.83154296875
0.00027185882427329403,3927.881383919942,3937.620361328125,1963.940691959971,1968.8101806640625
0.0003053855508833416,3888.8619812733677,3907.05712890625,1944.4309906366839,1953.528564453125
0.0003430469286314919,3833.3166993035275,3864.89208984375,1916.6583496517637,1932.446044921875
0.0003853528593710527,3767.8891882054613,3800.71484375,1883.9445941027307,1900.357421875
0.00043287612810830614,3697.7535268295183,3726.689453125,1848.8767634147591,1863.3447265625
0.00048626015800653534,3590.373288149381,3642.91796875,1795.1866440746905,1821.458984375
0.0005462277217684342,3460.191328590829,3536.19580078125,1730.0956642954145,1768.097900390625
0.0006135907273413176,3285.173722723018,3402.253662109375,1642.586861361509,1701.1268310546875
0.0006892612104349695,3112.5466422080967,3208.60205078125,1556.2733211040484,1604.301025390625
0.000774263682681127,2851.465436039491,2999.8134765625,1425.7327180197456,1499.90673828125
0.0008697490026177834,2607.9588795822456,2778.013671875,1303.9794397911228,1389.0068359375
0.0009770099572992247,2244.0564773411465,2500.367919921875,1122.0282386705733,1250.1839599609375
0.0010974987654930567,1943.0267773639935,2212.699462890625,971.5133886819967,1106.3497314453125
0.0012328467394420659,1605.1446255859985,1911.2061767578125,802.5723127929992,955.6030883789062
0.0013848863713938732,1316.7526805752075,1574.30419921875,658.3763402876037,787.152099609375
0.0015556761439304723,1000.8883392997828,1261.7647705078125,500.4441696498914,630.8823852539062
0.001747528400007683,741.100948420319,955.6553955078125,370.5504742101595,477.82769775390625
0.0019630406500402704,538.6241239107884,716.21337890625,269.3120619553942,358.106689453125
0.0022051307399030455,368.67386186849467,505.7783203125,184.33693093424733,252.88916015625
0.0024770763559917113,245.42924344004544,332.5872497558594,122.71462172002272,166.2936248779297
0.0027825594022071257,167.99196325315302,208.22669982910156,83.99598162657651,104.11334991455078
0.0031257158496882354,103.33559560538393,133.419921875,51.667797802691965,66.7099609375
0.003511191734215131,56.23618308743381,86.79490661621094,28.118091543716904,43.39745330810547
0.003944206059437656,35.86727495195478,48.688934326171875,17.93363747597739,24.344467163085938
0.004430621457583882,20.21317533747604,26.076101303100586,10.10658766873802,13.038050651550293
0.0049770235643321085,9.958561867905281,12.019968032836914,4.979280933952641,6.009984016418457
0.005590810182512223,6.199785319539035,8.251693725585938,3.0998926597695173,4.125846862792969
0.006280291441834253,2.631456523013308,3.9225573539733887,1.315728261506654,1.9612786769866943
0.007054802310718645,0.9057213882126388,1.6033506393432617,0.4528606941063194,0.8016753196716309
0.007924828983539169,0.704170095805374,0.7747271060943604,0.352085047902687,0.3873635530471802
0.008902150854450383,0.21213226881869912,0.2960856556892395,0.10606613440934956,0.14804282784461975
0.01,3.3552139474444506e-05,0.1372024565935135,1.6776069737222253e-05,0.06860122829675674


==> shared/figures/data/markov_remote/channel_comparison/qsc_overlay.csv <==
u,native_x,model_integrand,reference_integrand
0,0.008812500000000001,0.12001471553237675,0.12971817356731874
0.03125,0.039755859375,1.6475476142944991,1.6503833618419463
0.0625,0.07069921875,2.242669282937639,2.2432955381893
0.09375,0.101642578125,2.6183108252053833,2.6100792821292345
0.125,0.1325859375,2.8759754595792772,2.8673314939263435
0.15625,0.163529296875,3.0594264775354154,3.046605729356842
0.1875,0.19447265625,3.2064911740956767,3.176567697786534
0.21875,0.225416015625,3.300097705441569,3.2656608035296117
0.25,0.256359375,3.350648954474112,3.3171073523326453
0.28125,0.287302734375,3.371589394153096,3.344061026369491
0.3125,0.31824609375,3.372743753537774,3.349673362826201
0.34375,0.349189453125,3.3593183107405586,3.324120253207961
0.375,0.3801328125,3.335981389451564,3.2801257317172654
0.40625,0.411076171875,3.276020759958274,3.2271770935941118
0.4375,0.44201953125,3.221929032879975,3.1594984889288718
0.46875,0.472962890625,3.154124545590668,3.086989956323105
0.5,0.50390625,3.0610893660022063,2.990571334075927
0.53125,0.534849609375,2.9566700125925864,2.9161339430795055
0.5625,0.56579296875,2.8604929737608202,2.786110833397718
0.59375,0.596736328125,2.748808454191937,2.680096538989918
0.625,0.6276796875,2.662365266379718,2.5568444802922077
0.65625,0.658623046875,2.5195204253125056,2.443912439597889
0.6875,0.68956640625,2.4073560851609344,2.313309564675697
0.71875,0.720509765625,2.2625977017212087,2.197598573316451
0.75,0.751453125,2.1270782602904,2.078339960044346
0.78125,0.782396484375,2.0206921989970295,1.9259201730505024
0.8125,0.81333984375,1.8926671022672354,1.8002855674574347
0.84375,0.844283203125,1.7656973192642764,1.6861983372539844
0.875,0.8752265625,1.6648978655341597,1.5657982335777618
0.90625,0.906169921875,1.4898387997387699,1.4630047936400872
0.9375,0.93711328125,1.3851036317539593,1.3101002051559871
0.96875,0.968056640625,1.3073354578261838,1.210007990392874
1,0.999,1.736379986425984,1.4738828648849642


==> shared/figures/data/markov_synthetic/objective_estimates_d128.csv <==
K,entropy_nats,causal_ce_nats,exit_area_nats,immse_area_nats,qsc
8,0.48401146510554766,0.48202156457375356,0.49533512917839684,0.49472407276236535,0.496352816561
16,0.7977597153015035,0.7958263262050358,0.8091219550831483,0.8105363723596248,0.81052364516656
32,1.2720977385259031,1.2694566981998954,1.2882180837235673,1.3080842637272283,1.292554564162165
64,1.7830725936665053,1.7832723602535219,1.8041148356517671,1.8835543889288489,1.808232645326847
128,2.4532536591733516,2.4563008706400713,2.484472649662636,2.8018268176256615,2.489454545154547
256,3.097877001412712,3.1024560402697468,3.1972058400875785,3.75809024835194,3.2084433544895165
512,3.773571911187463,3.8001714691402406,4.0487324660641555,5.214366436325481,4.053179435843562


